SEQR: Secure and Efficient QR-based LoRA Routing

Low-Rank Adaptation (LoRA) has become a standard technique for parameter-efficient fine-tuning of large language models, enabling large libraries of LoRAs, each for a specific task or domain. Efficiently selecting the correct LoRA adapter for a given input remains a challenge, particularly in secure environments where supervised training of routers may raise privacy concerns. Motivated by previous approaches, we formalize the goal of unsupervised LoRA routing in terms of activation norm maximization, providing a theoretical framework for analysis. We demonstrate the discriminative power of activation norms and introduce SEQR, an unsupervised LoRA routing algorithm designed to maximize efficiency while providing strict routing guarantees. SEQR provably identifies the norm-maximizing adapter with significantly greater efficiency, making it a highly scalable and effective solution for dynamic LoRA composition. We validate our results through experiments that demonstrate improved multi-task performance and efficiency.

==> data/arrow_h.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
arrow,512,1000,20,8,18281472,1564672
arrow,1024,1000,20,8,29596672,4177920
arrow,1536,1000,20,8,41935872,7839744
arrow,2048,1000,20,8,54799360,12550144
arrow,2560,1000,20,8,68785152,18309120
arrow,3072,1000,20,8,82951168,25116672
arrow,3584,1000,20,8,99877888,32972800
arrow,4096,1000,20,8,115952640,41877504

==> data/arrow_n.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
arrow,4096,10,20,8,42960384,33767424
arrow,4096,100,20,8,49595904,34504704
arrow,4096,1000,20,8,115952640,41877504
arrow,4096,10000,20,8,780571648,115605504
arrow,4096,100000,20,8,7416134656,852885504

==> data/arrow_r.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
arrow,4096,1000,20,8,115952640,41877504
arrow,4096,1000,20,16,181619712,42008576
arrow,4096,1000,20,32,312953856,42270720
arrow,4096,1000,20,64,575622144,42795008
arrow,4096,1000,20,128,1100958720,43843584
arrow,4096,1000,20,256,2151697408,45940736

==> data/lag_h.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
lag,512,1000,20,8,26620416,1720320
lag,1024,1000,20,8,45766144,4489216
lag,1536,1000,20,8,65960448,8306688
lag,2048,1000,20,8,87989760,13172736
lag,2560,1000,20,8,110477824,19087360
lag,3072,1000,20,8,132834816,26050560
lag,3584,1000,20,8,158149120,34062336
lag,4096,1000,20,8,182922752,43122688

==> data/lag_n.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
lag,4096,10,20,8,44132352,34357248
lag,4096,100,20,8,57321472,35749888
lag,4096,1000,20,8,182922752,43122688
lag,4096,10000,20,8,1438807552,116850688
lag,4096,100000,20,8,13970781184,854130688

==> data/lag_r.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
lag,4096,1000,20,8,182660608,43122688
lag,4096,1000,20,16,315043840,44498944
lag,4096,1000,20,32,579809792,47251456
lag,4096,1000,20,64,1109341696,52756480
lag,4096,1000,20,128,2168406016,63766528
lag,4096,1000,20,256,4286534656,85786624

==> data/seqr_h.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
seqr,512,1000,20,8,17408512,668672
seqr,1024,1000,20,8,27576832,2257920
seqr,1536,1000,20,8,38605312,4895744
seqr,2048,1000,20,8,50682368,8582144
seqr,2560,1000,20,8,63808000,13317120
seqr,3072,1000,20,8,76802560,19100672
seqr,3584,1000,20,8,91828736,25932800
seqr,4096,1000,20,8,107903488,33813504

==> data/seqr_n.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
seqr,4096,10,20,8,42880512,33686784
seqr,4096,100,20,8,48791552,33698304
seqr,4096,1000,20,8,107903488,33813504
seqr,4096,10000,20,8,700177920,34965504
seqr,4096,100000,20,8,6611948544,46485504

==> data/seqr_r.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
seqr,4096,1000,20,8,107903488,33813504
seqr,4096,1000,20,16,173970432,34328576
seqr,4096,1000,20,32,306872320,36126720
seqr,4096,1000,20,64,575748608,42795008
seqr,4096,1000,20,128,1125789184,68419584
seqr,4096,1000,20,256,2275022336,168820736

==> data/spectr_h.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
spectr,512,1000,20,8,25463808,8724480
spectr,1024,1000,20,8,44209152,18497536
spectr,1536,1000,20,8,63028224,29319168
spectr,2048,1000,20,8,84075520,41189376
spectr,2560,1000,20,8,105581568,54108160
spectr,3072,1000,20,8,125776896,68075520
spectr,3584,1000,20,8,148986880,83091456
spectr,4096,1000,20,8,173245440,99155968

==> data/spectr_n.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
spectr,4096,10,20,8,43468288,34275328
spectr,4096,100,20,8,55266304,40173568
spectr,4096,1000,20,8,173245440,99155968
spectr,4096,10000,20,8,1355240448,688979968
spectr,4096,100000,20,8,13152682496,6587219968

==> data/spectr_r.csv <==
method,hidden_dim,num_adapters,lag_k,rank,memory,flops
spectr,4096,1000,20,8,173245440,99155968
spectr,4096,1000,20,16,304398848,164757504
spectr,4096,1000,20,32,566705664,295960576
spectr,4096,1000,20,64,1091319808,558366720
spectr,4096,1000,20,128,2140548096,1083179008
spectr,4096,1000,20,256,4239004672,2132803584
